A Catalogue of Galactic Supernova Remnants in the far-infrared: revealing ejecta dust in pulsar wind nebulae

We search for far-infrared (FIR) counterparts of known supernova remnants (SNRs) in the Galactic plane (10 deg <| l |< 60 deg) at 70-500 micron using the Herschel Infrared Galactic Plane Survey (Hi-GAL). Of 71 sources studied, we find that 29 (41 per cent) SNRs have a clear FIR detection of dust emission associated with the SNR. Dust from 8 of these is in the central region, and 4 indicate pulsar wind nebulae (PWNe) heated ejecta dust. A further 23 have dust emission in the outer shell structures which is potentially related to swept up material. Many Galactic SNe have dust signatures but we are biased towards detecting ejecta dust in young remnants and those with a heating source (shock or PWN). We estimate the dust temperature and mass contained within three PWNe, G11.2-0.3, G21.5-0.9, and G29.7-0.3 using modified blackbody fits. To more rigorously analyse the dust properties at various temperatures and dust emissivity index beta, we use point process mapping (PPMAP). We find significant quantities of cool dust (at 20-40 K) with dust masses of Md = 0.34 +/- 0.14 solar mass, Md = 0.29 +/- 0.08 solar mass, and Md = 0.51 +/- 0.13 solar mass for G11.2-0.3, G21.5-0.9, and G29.7-0.3 respectively. We derive the dust emissivity index for the PWN ejecta dust in G21.5-0.3 to be beta = 1.4 +/- 0.5 compared to dust in the surrounding medium where beta = 1.8 +/- 0.1.

==> Detections/SNRDetections.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,References,GLIMPSE,MIPSGAL,HiGal,Region,Comparison,,Number,Level 1,Level 2,Level 3,Level 4
G10.5$-$0.0,,6,,S,,,,,-,1,2,,R,,1,,1,,
G11.1$-$1.0,,18x12,,S,,,,,-,-,1,Shell,OR,,2,1,,,
G11.1$-$0.7,  ,11x7,,S,,,,,-,3,3,,R,,3,,,1,
G11.1$+$0.1,  ,12x10,,S,,,,,-,1,1,Western shell,R,,4,2,,,
G11.2$-$0.3,  ,4,5,C,Y (Y),1.4$-$2.4,Type cIIb or Ibc,1,1,1,1,Shell,RX,,5,3,,,
,,,,,,,,,,,,Central region (PWN),,,,,,,
G11.4$-$0.1,  ,8,,S,,,,,3,3,3,,R,,6,,,2,
G11.8$-$0.2,  ,4,,S,,,,,-,2,3,,,,7,,,3,
G12.0$-$0.1,  ,7,,?,Y (N),0.3$-$3.0,Core collapse,2,3,3,3,,,,8,,,4,
G12.5$+$0.2,,6x5,,C?,,,,,-,1,3,,,,9,,,5,
G14.1$-$0.1,,6x5,,C?,,,,,-,1,1,,,,10,4,,,
G14.3$+$0.1,,5x4,,S,,,,,-,1,1,Partial shell,R,,11,5,,,
G15.9$+$0.2,,7x5,10 $-$ 20,S?,,$\leqslant$ 2.4,Core collapse,3; 4,3,1,1,Partial shell,RX,,12,6,,,
G16.4$-$0.5,  ,13,,S,,,,,-,1,1,Central region,R,,13,7,,,
G16.7$+$0.1,  ,4,,C,Y (N),2.1,Core collapse,5,3,2,3,,R,,14,,,6,
G17.0$-$0.0,  ,5,,S,,,,,-,2,3,,,,15,,,7,
G17.4$-$0.1,  ,6,,S,,,,,-,3,2,,R,,16,,2,,
G18.1$-$0.1,  ,8,5.6,S,,5,,6,-,4,3,,R,,17,,,8,
G18.6$-$0.2,  ,6,4.6 or 18.4,S,? (N),13,Core collapse,7,-,1,1,Outer filaments,R,,18,8,,,
G18.8$+$0.3,Kes 67 ,17x11,12,S,,16,,8,3,3,3,,R,,19,,,9,
G19.1$+$0.2,  ,27,,S,,,,,-,3,3,,,,20,,,10,
G20.0$-$0.2,  ,10,4.5,F,Y (N),,Core collapse,9; 10,3,3,3,,R,,21,,,11,
G20.4$+$0.1,,8,,S?,,,,,-,1,1,Shell,R,,22,9,,,
G21.0$-$0.4,  ,9x7,,S,,,,,-,3,3,,R,,23,,,12,
G21.5$-$0.9,,5,4.7,C,Y (Y),0.87,Type IIP or Ib/Ic,10; 11,-,1,1,Central region (PWN),X,,24,10,,,
G21.5$-$0.1,  ,5,,S,,,,,-,1,1,Central region,R,,25,11,,,
G21.6$-$0.8,  ,13,3 $-$ 30,S,,,,,-,-,3,,,,26,,,13,
G21.8$-$0.6,Kes 69 ,20,5.5,S,,5,,12,1,1,3,,R,,27,,,14,
G22.7$-$0.2,  ,26,,S,? (N),,,,1,2,3,,R,,28,,,15,
G23.6$+$0.3,,10?,,?,,,,,3,1,2,,R,,29,,3,,
G27.4$+$0.0,4C-04.7,4,7.5 $-$ 9.8,S,,0.75 $-$ 2.1,SN IIL/b,13; 14,3,1,2,,R,,30,,4,,
,Kes 73,,,,,,,,,,,,,,,,,,
G27.8$+$0.6,  ,50x30,2 $-$ 3,F,? (N),35 $-$ 55,Core collapse,15; 16,3,3,4,,,,31,,,,1
G28.6$-$0.1,  ,13x9,,S,,,,,3,1,3,,R,,32,,,16,
G29.6$+$0.1,  ,5,,S,,$\textless$8,,17; 18,4,3,2,,R,,33,,5,,
G29.7$-$0.3,Kes 75 ,3,5.1 $-$ 7.5,C,Y (Y),$\textless$0.84,Type Ib/c,18; 19,3,1,1,Central region (PWN),RX,,34,12,,,
,,,,,,,,,,,,Partial shell,,,,,,,
G31.9$+$0.0,3C391  ,7x5,7.2,S,,4,,20,1,1,1,Partial shell,R,,35,13,,,
,,,,,,,,,,,,Northwestern radio bar,,,,,,,
G32.4$+$0.1,  ,6,,S,,,,,-,2,3,,,,36,,,17,
G32.8$-$0.1,Kes 78 ,17,4.8,S,,6,,21; 22,3,3,3,,,,37,,,18,
G33.2$-$0.6,  ,18,,S,,,,,3,2,1,Western shell,R,,38,14,,,
G33.6$+$0.1,Kes 79,10,7.5,S,,4.4 $-$ 6.7,Type II,22; 23,2,1,2,,R,,39,,6,,
G34.7$-$0.4,W44,35x27,3.3,C,Y (N),2,Core collapse,24; 25,1,1,1,North and western shell,R,,40,15,,,
,,,,,,,,,,,,Central filaments,,,,,,,
G35.6$-$0.4,  ,15x11,3.6,S,,2.3,,25; 26,-,1,2,,R,,41,,7,,

